Curious Explorer: a provable exploration strategy in Policy Learning

Having access to an exploring restart distribution (the so-called wide coverage assumption) is critical with policy gradient methods. This is due to the fact that, while the objective function is insensitive to updates in unlikely states, the agent may still need improvements in those states in order to reach a nearly optimal payoff. For this reason, wide coverage is used in some form when analyzing theoretical properties of practical policy gradient methods. However, this assumption can be unfeasible in certain environments, for instance when learning is online, or when restarts are possible only from a fixed initial state. In these cases, classical policy gradient algorithms can have very poor convergence properties and sample efficiency. In this paper, we develop Curious Explorer, a novel and simple iterative state space exploration strategy that can be used with any starting distribution $\rho$. Curious Explorer starts from $\rho$, then using intrinsic rewards assigned to the set of poorly visited states produces a sequence of policies, each one more exploratory than the previous one in an informed way, and finally outputs a restart model $\mu$ based on the state visitation distribution of the exploratory policies. Curious Explorer is provable, in the sense that we provide theoretical upper bounds on how often an optimal policy visits poorly visited states. These bounds can be used to prove PAC convergence and sample efficiency results when a PAC optimizer is plugged in Curious Explorer. This allows to achieve global convergence and sample efficiency results without any coverage assumption for REINFORCE, and potentially for any other policy gradient method ensuring PAC convergence with wide coverage. Finally, we plug (the output of) Curious Explorer into REINFORCE and TRPO, and show empirically that it can improve performance in MDPs with challenging exploration.

==> img/SFUM-jpg/REINFORCE-CCT10/caption.txt <==
CE+REINFORCE on Consecutive Crossroad Traps, n = depth = 10

==> img/SFUM-jpg/REINFORCE-CCT5/caption.txt <==
CE+REINFORCE on Consecutive Crossroad Traps, n = depth = 5

==> img/SFUM-jpg/TRPO-CCT10/caption.txt <==
CE+TRPO on Consecutive Crossroad Traps, n = depth = 10

==> img/SFUM-jpg/TRPO-CCT20/caption.txt <==
CE+TRPO on Consecutive Crossroad Traps, n = depth = 20

==> img/SFUM-jpg/TRPO-CCT5/caption.txt <==
CE+TRPO on Consecutive Crossroad Traps, n = depth = 5

==> img/SFUM-jpg/TRPO-DCL10/caption.txt <==
CE+TRPO on Diabolical Combination Lock, n = depth = 10

==> img/SFUM-jpg/TRPO-DCL20/caption.txt <==
CE+TRPO on Diabolical Combination Lock, n = depth = 20

==> img/SFUM-jpg/TRPO-DCL5/caption.txt <==
CE+TRPO on Diabolical Combination Lock, n = depth = 5
